AEON: Adaptive Estimation of Instance-Dependent In-Distribution and Out-of-Distribution Label Noise for Robust Learning

Robust training with noisy labels is a critical challenge in image classification, offering the potential to reduce reliance on costly clean-label datasets. Real-world datasets often contain a mix of in-distribution (ID) and out-of-distribution (OOD) instance-dependent label noise, a challenge that is rarely addressed simultaneously by existing methods and is further compounded by the lack of comprehensive benchmarking datasets. Furthermore, even though current noisy-label learning approaches attempt to find noisy-label samples during training, these methods do not aim to estimate ID and OOD noise rates to promote their effectiveness in the selection of such noisy-label samples, and they are often represented by inefficient multi-stage learning algorithms. We propose the Adaptive Estimation of Instance-Dependent In-Distribution and Out-of-Distribution Label Noise (AEON) approach to address these research gaps. AEON is an efficient one-stage noisy-label learning methodology that dynamically estimates instance-dependent ID and OOD label noise rates to enhance robustness to complex noise settings. Additionally, we introduce a new benchmark reflecting real-world ID and OOD noise scenarios. Experiments demonstrate that AEON achieves state-of-the-art performance on both synthetic and real-world datasets

==> directories.json <==
[]

==> documents.json <==
[
    {
        "id": "6277259b-7dca-4e1d-ac36-bef451a01c41",
        "name": "ijcv-v1",
        "settings": "{}"
    }
]

==> resources-info.json <==
[
    {
        "id": "43b4c102-8106-4457-874a-9720e8febd6a",
        "originalLink": "https://mathcha-user-images.s3.amazonaws.com/users/0dd6499cbc69c9cec5e29d02de46a179/contents/95481023749967df73aabdf384d880ee-IswsdSP2lE-ele1.jpeg",
        "type": "image"
    },
    {
        "id": "a851a816-23cb-4db4-9172-a6a70e7223b3",
        "originalLink": "https://mathcha-user-images.s3.amazonaws.com/users/0dd6499cbc69c9cec5e29d02de46a179/contents/11e91df6919ff80e65da01cdbf9cb1cd-phTATQJvVH-ele2.jpg",
        "type": "image"
    },
    {
        "id": "1a389895-78ba-401b-af5b-7b4096ceccb4",
        "originalLink": "https://mathcha-user-images.s3.amazonaws.com/users/0dd6499cbc69c9cec5e29d02de46a179/contents/6cae20dcbf5e5dbd92bc65058d7809f4-6tTdbnD5cK-cat1.jpg",
        "type": "image"
    },
    {
        "id": "a4e59c8a-f7f2-4473-a3fd-c4147dea5bcb",
        "originalLink": "https://mathcha-user-images.s3.amazonaws.com/users/0dd6499cbc69c9cec5e29d02de46a179/contents/feef9d5c0bd9ddf22a1c69529100c906-vfwarj7suH-dog2.jpg",
        "type": "image"
    },
    {
        "id": "cc0013e2-5ec2-4099-9bd6-cdb0eced9b78",
        "originalLink": "https://mathcha-user-images.s3.amazonaws.com/users/0dd6499cbc69c9cec5e29d02de46a179/contents/55dda6b7ff8627c7909e72634c58d039-kKNzkWEPrJ-cat3.jpg",
        "type": "image"
    },
    {
        "id": "ce7bf60d-3aa4-4cf6-89c7-2df57e88f670",
        "originalLink": "https://mathcha-user-images.s3.amazonaws.com/users/0dd6499cbc69c9cec5e29d02de46a179/contents/26ea0eb6a1768221947f4124c6d5bf9d-vfF4AdU3uO-dog3.jpg",
        "type": "image"
    },
    {
        "id": "65b5e33e-efda-4f4f-986c-722de945ba1e",
        "originalLink": "https://mathcha-user-images.s3.amazonaws.com/users/0dd6499cbc69c9cec5e29d02de46a179/contents/3930b1d379f0fb4817519cf2e58417e3-mRljtsRY7x-image.png",
        "type": "image"
    },
    {
        "id": "1e45fb2c-f93f-4bba-987a-5b47147eac9a",
        "originalLink": "https://mathcha-user-images.s3.amazonaws.com/users/0dd6499cbc69c9cec5e29d02de46a179/contents/3930b1d379f0fb4817519cf2e58417e3-mRljtsRY7x-image.png",
        "type": "image"
    }
]

==> tree.json <==
{"id":null,"documentIds":["6277259b-7dca-4e1d-ac36-bef451a01c41"],"directories":[]}

==> ver.txt <==
2
